Learning a Generic Adaptive Wavelet Shrinkage Function for Denoising

The rise of machine learning in image processing has created a gap between trainable data-driven and classical model-driven approaches: While learning-based models often show superior performance, classical ones are often more transparent. To reduce this gap, we introduce a generic wavelet shrinkage function for denoising which is adaptive to both the wavelet scales as well as the noise standard deviation. It is inferred from trained results of a tightly parametrised function which is inherited from nonlinear diffusion. Our proposed shrinkage function is smooth and compact while only using two parameters. In contrast to many existing shrinkage functions, it is able to enhance image structures by amplifying wavelet coefficients. Experiments show that it outperforms classical shrinkage functions by a significant margin.

==> figures/fig_param_inspection/l1_over_levels_25.dat <==
Level   L1
1       110.03639
2       33.83090
3       14.87020
4       7.50205
5       3.70686
6       1.55146
7       0.99300
8       1.64402


==> figures/fig_param_inspection/l2_over_levels_25.dat <==
Level   L2
1       110.14656
2       76.80491
3       20.29808
4       10.85179
5       4.90013
6       2.03865
7       1.45186
8       2.05562


==> figures/fig_quality_comparison/garrote.dat <==
Noise       MSE         PSNR  
10.0        44.88295    31.91906
15.0        79.67196    29.52250
20.0        116.46670   27.93012
25.0        153.69196   26.75735
30.0        190.64492   25.85863
35.0        226.80584   25.12603
40.0        261.87688   24.51252
45.0        295.73418   24.00328
50.0        328.31850   23.55999
55.0        359.65859   23.16920
60.0        389.78051   22.83245


==> figures/fig_quality_comparison/hard.dat <==
Noise       MSE         PSNR
10.0        48.28514    31.69560
15.0        84.20517    29.37451
20.0        120.83506   27.88011
25.0        156.81880   26.79868
30.0        191.85811   25.95569
35.0        225.80217   25.26244
40.0        258.30258   24.69373
45.0        289.72461   24.20286
50.0        320.08790   23.78206
55.0        349.19186   23.40217
60.0        377.24884   23.06962


==> figures/fig_quality_comparison/ours.dat <==
Noise       MSE         PSNR
10.0        46.31119    31.99578
15.0        75.49121    29.92391
20.0        105.00074   28.49710
25.0        134.29555   27.41110
30.0        163.56476   26.52811
35.0        192.99846   25.77920
40.0        222.73821   25.12547
45.0        252.90053   24.54281
50.0        283.58562   24.01528
55.0        314.88195   23.53183
60.0        346.86986   23.08444


==> figures/fig_quality_comparison/soft.dat <==
Noise       MSE         PSNR
10.0        51.72586    31.24260
15.0        92.04935    28.79810
20.0        134.41845   27.20814
25.0        177.01982   26.06579
30.0        218.80597   25.17518
35.0        259.33198   24.45246
40.0        298.51942   23.86482
45.0        336.13320   23.36303
50.0        372.19736   22.92724
55.0        406.78271   22.55576
60.0        439.91590   22.22449

